An asymptotically compatible probabilistic collocation method for randomly heterogeneous nonlocal problems

In this paper we present an asymptotically compatible meshfree method for solving nonlocal equations with random coefficients, describing diffusion in heterogeneous media. In particular, the random diffusivity coefficient is described by a finite-dimensional random variable or a truncated combination of random variables with the Karhunen-Lo\`{e}ve decomposition, then a probabilistic collocation method (PCM) with sparse grids is employed to sample the stochastic process. On each sample, the deterministic nonlocal diffusion problem is discretized with an optimization-based meshfree quadrature rule. We present rigorous analysis for the proposed scheme and demonstrate convergence for a number of benchmark problems, showing that it sustains the asymptotic compatibility spatially and achieves an algebraic or sub-exponential convergence rate in the random coefficients space as the number of collocation points grows. Finally, to validate the applicability of this approach we consider a randomly heterogeneous nonlocal problem with a given spatial correlation structure, demonstrating that the proposed PCM approach achieves substantial speed-up compared to conventional Monte Carlo simulations.

==> highlights.txt <==
- When the physical parameters of heterogeneous materials cannot be accurately characterized in all details, it is important to consider the spatial variability of material properties in nonlocal models (see, e.g., [40]).

- In this paper we present an asymptotically compatible meshfree method for solving nonlocal equations with random coefficients, by employing a meshfree method for the discretization in physical space, and a probablistic collocation method (PCM) with sparse grids for the discretization in parameter space.


- The major contribution of the present work is to propose a complete workflow of asymptotically compatible stochastic numerical methods for randomly heterogeneous nonlocal diffusion problems, and for the first time provide rigorous mathematical analysis for its convergence rates to both local and nonlocal limits.

- A variety of applications verify the error estimates and demonstrate the effectiveness of the approach, including a randomly heterogeneous nonlocal diffusion problem with a given spatial correlation structure.
